Exploring Jailbreak Vulnerability Across Depth-Based Dynamic Inference in Large Language Models

Large Language Models (LLMs) have been shown to be computationally expensive and vulnerable to jailbreak attacks, in which adversarial prompts bypass safety alignment and induce harmful responses. To address this inefficiency, a range of techniques have been proposed to enable efficient LLM inference. Depth-based dynamic inference has demonstrated promising results by enabling outputs to be generated from intermediate layers. It offers the flexibility to adjust model behavior based on the available resource budget. However, how this flexibility affects the robustness of LLMs against jailbreak attacks remains unexplored. In this paper, we address this gap via a comprehensive investigation into the impact of depth-based dynamic inference on the robustness of LLMs against jailbreak attacks. Specifically, we make the following key observations: 1) Shallow exits are consistently more robust to jailbreak attacks than deeper ones; 2) Exit depth affects how easily the adversarial suffix can be optimized, with deeper exits reaching lower attack loss; and 3) Adversarial suffixes affect utility uniformly across exit depths. These insights can help design dynamic inference methodologies that are more robust to jailbreak attacks. Code is available at https://github.com/LassNajmuldeen/balcony-jailbreaking

==> paper_figures/Llama2-7b_Advbench_1.csv <==
exit_15 iteration,exit_15 loss,,exit_18 iteration,exit_18 loss,,exit_21 iteration,exit_21 loss,,exit_full iteration,exit_full loss
0,1.322890625,,0,1.30984375,,0,1.31703125,,0,1.293203125
1,1.2525,,1,1.254375,,1,1.25078125,,1,1.240546875
2,1.2090625,,2,1.21140625,,2,1.193359375,,2,1.199296875
3,1.1653125,,3,1.178515625,,3,1.15828125,,3,1.160078125
4,1.126328125,,4,1.143671875,,4,1.12078125,,4,1.1259375
5,1.095703125,,5,1.10765625,,5,1.08984375,,5,1.0865625
6,1.071171875,,6,1.07984375,,6,1.06015625,,6,1.058203125
7,1.046875,,7,1.05734375,,7,1.031484375,,7,1.033359375
8,1.025234375,,8,1.038515625,,8,1.00734375,,8,1.0087109375
9,1.00328125,,9,1.0165625,,9,0.9840625,,9,0.9889453125
10,0.985625,,10,0.9983203125,,10,0.963828125,,10,0.9721875
11,0.966328125,,11,0.97703125,,11,0.9394921875,,11,0.954375
12,0.94609375,,12,0.9603125,,12,0.919375,,12,0.9363671875
13,0.926328125,,13,0.9412109375,,13,0.9039453125,,13,0.9228125
14,0.909609375,,14,0.926640625,,14,0.8896875,,14,0.9053515625
15,0.895703125,,15,0.912578125,,15,0.873046875,,15,0.89328125
16,0.8762109375,,16,0.8990625,,16,0.8608984375,,16,0.88015625
17,0.8608203125,,17,0.88625,,17,0.8446484375,,17,0.8688671875
18,0.8444921875,,18,0.8741015625,,18,0.83265625,,18,0.85671875
19,0.829609375,,19,0.8614453125,,19,0.81953125,,19,0.8446875
20,0.8191796875,,20,0.8500390625,,20,0.8089453125,,20,0.83328125
21,0.8096484375,,21,0.8380078125,,21,0.796171875,,21,0.8209765625
22,0.79875,,22,0.828046875,,22,0.7823828125,,22,0.8138671875
23,0.788984375,,23,0.8186328125,,23,0.7698046875,,23,0.8013671875
24,0.782109375,,24,0.807734375,,24,0.76,,24,0.7934765625
25,0.775546875,,25,0.80078125,,25,0.7477734375,,25,0.7828125
26,0.7694140625,,26,0.7925,,26,0.736640625,,26,0.7780078125
27,0.7619140625,,27,0.78109375,,27,0.7290625,,27,0.7669921875
28,0.753984375,,28,0.7737890625,,28,0.723515625,,28,0.75859375
29,0.74609375,,29,0.76625,,29,0.7154296875,,29,0.74609375
30,0.7371484375,,30,0.75921875,,30,0.7084375,,30,0.7387109375
31,0.7306640625,,31,0.753984375,,31,0.70203125,,31,0.7325
32,0.723203125,,32,0.746328125,,32,0.6969140625,,32,0.72453125
33,0.7145703125,,33,0.73984375,,33,0.6928515625,,33,0.718203125
34,0.70703125,,34,0.7357421875,,34,0.68765625,,34,0.7133984375
35,0.6993359375,,35,0.7299609375,,35,0.6814453125,,35,0.70640625
36,0.6920703125,,36,0.72578125,,36,0.6751953125,,36,0.701875
37,0.6841015625,,37,0.7205859375,,37,0.6696875,,37,0.6989453125
38,0.67828125,,38,0.716796875,,38,0.659375,,38,0.690078125
39,0.673359375,,39,0.7127734375,,39,0.651875,,39,0.6816015625
40,0.668671875,,40,0.7068359375,,40,0.6448828125,,40,0.6766796875
41,0.6646484375,,41,0.7025390625,,41,0.6363671875,,41,0.67453125
42,0.661015625,,42,0.6972265625,,42,0.6307421875,,42,0.66703125
43,0.656015625,,43,0.6930859375,,43,0.62625,,43,0.6602734375
44,0.65171875,,44,0.68875,,44,0.62125,,44,0.656953125
45,0.6468359375,,45,0.6847265625,,45,0.616484375,,45,0.653203125
46,0.6425390625,,46,0.6797265625,,46,0.6134765625,,46,0.6500390625
47,0.6411328125,,47,0.67546875,,47,0.6071484375,,47,0.646875
48,0.639296875,,48,0.670234375,,48,0.6003125,,48,0.6388671875
49,0.6356640625,,49,0.666796875,,49,0.5980859375,,49,0.634140625
50,0.62984375,,50,0.6658984375,,50,0.593046875,,50,0.6294921875
51,0.628515625,,51,0.6625390625,,51,0.5925,,51,0.6259375
52,0.626640625,,52,0.659375,,52,0.590859375,,52,0.6249609375
53,0.62021484375,,53,0.6537890625,,53,0.5866796875,,53,0.6200390625
54,0.615390625,,54,0.6505859375,,54,0.58421875,,54,0.6121484375
55,0.6116015625,,55,0.6484765625,,55,0.579921875,,55,0.609375
56,0.61072265625,,56,0.6437109375,,56,0.5786328125,,56,0.60701171875
57,0.60830078125,,57,0.6429296875,,57,0.571796875,,57,0.60298828125
58,0.60591796875,,58,0.6401171875,,58,0.5671484375,,58,0.598828125
59,0.60228515625,,59,0.6383203125,,59,0.5644921875,,59,0.5953515625
60,0.597578125,,60,0.6328515625,,60,0.5598046875,,60,0.59265625
61,0.59447265625,,61,0.6300390625,,61,0.55439453125,,61,0.58603515625
62,0.591328125,,62,0.6255859375,,62,0.5521484375,,62,0.58455078125
63,0.58861328125,,63,0.6249609375,,63,0.5484765625,,63,0.5830859375
64,0.58783203125,,64,0.624375,,64,0.5459765625,,64,0.58171875
65,0.58298828125,,65,0.624375,,65,0.54509765625,,65,0.578671875
66,0.58171875,,66,0.621875,,66,0.542421875,,66,0.5744140625
67,0.57859375,,67,0.6173046875,,67,0.5385546875,,67,0.56880859375
68,0.576015625,,68,0.6175,,68,0.5331640625,,68,0.5662890625
69,0.57556640625,,69,0.6160546875,,69,0.5298828125,,69,0.563515625
70,0.573046875,,70,0.613984375,,70,0.5288671875,,70,0.558671875
71,0.57169921875,,71,0.6133984375,,71,0.5274609375,,71,0.55455078125
72,0.5703125,,72,0.61125,,72,0.52431640625,,72,0.55384765625
73,0.56783203125,,73,0.6103515625,,73,0.5192578125,,73,0.554609375
74,0.5661328125,,74,0.6076171875,,74,0.51501953125,,74,0.5523046875
75,0.56306640625,,75,0.606640625,,75,0.51357421875,,75,0.550390625
76,0.56181640625,,76,0.6062890625,,76,0.51216796875,,76,0.54607421875
77,0.560234375,,77,0.603671875,,77,0.50845703125,,77,0.544609375
78,0.5599609375,,78,0.603203125,,78,0.50578125,,78,0.54302734375
79,0.55876953125,,79,0.601640625,,79,0.5044140625,,79,0.54232421875
80,0.55560546875,,80,0.6004296875,,80,0.50294921875,,80,0.54091796875
81,0.5522265625,,81,0.5980078125,,81,0.50208984375,,81,0.5389453125
82,0.5498046875,,82,0.596875,,82,0.50017578125,,82,0.53587890625
83,0.5477734375,,83,0.594375,,83,0.49890625,,83,0.5333984375
84,0.54572265625,,84,0.5931640625,,84,0.4974609375,,84,0.53271484375
85,0.5450390625,,85,0.591484375,,85,0.4948828125,,85,0.53185546875
86,0.54267578125,,86,0.5895703125,,86,0.49443359375,,86,0.52833984375
87,0.5419140625,,87,0.5863671875,,87,0.49005859375,,87,0.52669921875
88,0.536796875,,88,0.5846484375,,88,0.4879296875,,88,0.52416015625
89,0.5356640625,,89,0.5843359375,,89,0.4860546875,,89,0.52029296875
90,0.53349609375,,90,0.5805078125,,90,0.48404296875,,90,0.51677734375
91,0.531953125,,91,0.5791015625,,91,0.48392578125,,91,0.51400390625
92,0.527734375,,92,0.5766796875,,92,0.48373046875,,92,0.51357421875
93,0.5252734375,,93,0.5754296875,,93,0.4796484375,,93,0.51181640625
94,0.52306640625,,94,0.57515625,,94,0.47728515625,,94,0.5101953125
95,0.52154296875,,95,0.5740625,,95,0.4780859375,,95,0.5086328125
96,0.52150390625,,96,0.57375,,96,0.47578125,,96,0.50693359375
97,0.51986328125,,97,0.5735546875,,97,0.47576171875,,97,0.5054296875
98,0.51705078125,,98,0.5732421875,,98,0.47232421875,,98,0.5027734375
99,0.51689453125,,99,0.5701171875,,99,0.47162109375,,99,0.5009765625
100,0.51345703125,,100,0.5693359375,,100,0.46984375,,100,0.501015625
101,0.51296875,,101,0.566953125,,101,0.46828125,,101,0.49892578125
102,0.512890625,,102,0.5641796875,,102,0.46755859375,,102,0.49560546875
103,0.51263671875,,103,0.56453125,,103,0.46783203125,,103,0.4908984375
104,0.5116015625,,104,0.5641015625,,104,0.4665625,,104,0.48943359375
105,0.51015625,,105,0.5614453125,,105,0.4645703125,,105,0.48939453125
106,0.50986328125,,106,0.560859375,,106,0.46458984375,,106,0.48734375
107,0.509921875,,107,0.5603125,,107,0.4613671875,,107,0.48326171875
108,0.50736328125,,108,0.55921875,,108,0.46044921875,,108,0.4819140625
109,0.5066796875,,109,0.554453125,,109,0.459296875,,109,0.4825
110,0.50298828125,,110,0.5518359375,,110,0.4573828125,,110,0.47896484375
111,0.50162109375,,111,0.5521484375,,111,0.4556640625,,111,0.47771484375
112,0.50037109375,,112,0.5499609375,,112,0.45580078125,,112,0.47560546875
113,0.4991015625,,113,0.5480859375,,113,0.4555078125,,113,0.4730078125
114,0.49837890625,,114,0.545078125,,114,0.4532421875,,114,0.4725
115,0.4972265625,,115,0.54515625,,115,0.4514453125,,115,0.47353515625
116,0.49390625,,116,0.5419921875,,116,0.4505859375,,116,0.4709765625
117,0.49216796875,,117,0.541484375,,117,0.4475,,117,0.46880859375
118,0.49076171875,,118,0.54029296875,,118,0.44634765625,,118,0.468046875
119,0.4895703125,,119,0.53927734375,,119,0.44505859375,,119,0.46720703125
120,0.4859765625,,120,0.540234375,,120,0.4441015625,,120,0.46333984375
121,0.483984375,,121,0.53513671875,,121,0.443984375,,121,0.4619140625
122,0.48083984375,,122,0.5324609375,,122,0.44337890625,,122,0.460546875
123,0.47962890625,,123,0.53142578125,,123,0.44498046875,,123,0.4619921875
124,0.478125,,124,0.5321484375,,124,0.44275390625,,124,0.46439453125
125,0.4781640625,,125,0.53107421875,,125,0.44390625,,125,0.46244140625
126,0.47640625,,126,0.53017578125,,126,0.4424609375,,126,0.46001953125
127,0.47458984375,,127,0.5296484375,,127,0.4416015625,,127,0.45794921875
128,0.47263671875,,128,0.52611328125,,128,0.4412109375,,128,0.4562109375
129,0.469375,,129,0.52453125,,129,0.4404296875,,129,0.4565625
130,0.471171875,,130,0.519375,,130,0.44150390625,,130,0.45708984375
131,0.47072265625,,131,0.5175,,131,0.439609375,,131,0.45373046875
132,0.4716015625,,132,0.5157421875,,132,0.43888671875,,132,0.452890625
133,0.4723046875,,133,0.5148046875,,133,0.43638671875,,133,0.45267578125
134,0.46892578125,,134,0.5101953125,,134,0.43525390625,,134,0.45068359375
135,0.4653515625,,135,0.5103125,,135,0.43416015625,,135,0.4519921875
136,0.46271484375,,136,0.5091015625,,136,0.433359375,,136,0.4474609375
137,0.46197265625,,137,0.5067578125,,137,0.4328125,,137,0.44861328125
138,0.46103515625,,138,0.506953125,,138,0.43126953125,,138,0.44798828125
139,0.46166015625,,139,0.50291015625,,139,0.4310546875,,139,0.44611328125
140,0.4600390625,,140,0.50408203125,,140,0.43142578125,,140,0.4426953125
141,0.4594921875,,141,0.50041015625,,141,0.43060546875,,141,0.44166015625
142,0.45841796875,,142,0.498203125,,142,0.431484375,,142,0.43619140625
143,0.45603515625,,143,0.49701171875,,143,0.4293359375,,143,0.43517578125
144,0.4510546875,,144,0.49572265625,,144,0.4284375,,144,0.434091796875
145,0.45041015625,,145,0.494296875,,145,0.4264453125,,145,0.43021484375
146,0.4491796875,,146,0.493125,,146,0.42853515625,,146,0.429697265625
147,0.4493359375,,147,0.48826171875,,147,0.42765625,,147,0.428955078125
148,0.4463671875,,148,0.48876953125,,148,0.42640625,,148,0.4278125
149,0.4447265625,,149,0.48962890625,,149,0.4259375,,149,0.42435546875


==> paper_figures/Llama2-7b_Harmbench_1.csv <==
exit_15 iteration,exit_15 loss,,exit_18 iteration,exit_18 loss,,exit_21 iteration,exit_21 loss,,exit_full iteration,exit_full loss
0,1.104765625,,0,1.068203125,,0,1.042265625,,0,1.0165625
1,1.059296875,,1,1.025703125,,1,0.993828125,,1,0.974453125
2,1.024921875,,2,0.992109375,,2,0.956640625,,2,0.943125
3,0.999609375,,3,0.95875,,3,0.928828125,,3,0.91125
4,0.975234375,,4,0.932265625,,4,0.904609375,,4,0.8840625
5,0.95546875,,5,0.909140625,,5,0.8824609375,,5,0.857109375
6,0.937578125,,6,0.8878125,,6,0.863046875,,6,0.8298828125
7,0.92125,,7,0.8648046875,,7,0.845234375,,7,0.8096484375
8,0.90921875,,8,0.84359375,,8,0.826328125,,8,0.7934765625
9,0.8919921875,,9,0.8305078125,,9,0.8081640625,,9,0.7769921875
10,0.8796875,,10,0.81453125,,10,0.79328125,,10,0.7627734375
11,0.863828125,,11,0.8033203125,,11,0.7786328125,,11,0.7472265625
12,0.8522265625,,12,0.79171875,,12,0.7661328125,,12,0.730390625
13,0.8390625,,13,0.7790625,,13,0.75328125,,13,0.7166796875
14,0.8271875,,14,0.7659765625,,14,0.738671875,,14,0.7075
15,0.81453125,,15,0.7562109375,,15,0.725078125,,15,0.6942578125
16,0.803359375,,16,0.745,,16,0.7151171875,,16,0.68162109375
17,0.7908984375,,17,0.73265625,,17,0.7034765625,,17,0.6683203125
18,0.781015625,,18,0.72328125,,18,0.6941796875,,18,0.66037109375
19,0.771796875,,19,0.714140625,,19,0.6862890625,,19,0.65181640625
20,0.7647265625,,20,0.7066015625,,20,0.67677734375,,20,0.64529296875
21,0.7545703125,,21,0.6976953125,,21,0.668515625,,21,0.63703125
22,0.7447265625,,22,0.6900390625,,22,0.66041015625,,22,0.63212890625
23,0.7372265625,,23,0.6809765625,,23,0.65474609375,,23,0.62673828125
24,0.73078125,,24,0.6749609375,,24,0.64884765625,,24,0.61853515625
25,0.7233984375,,25,0.6703515625,,25,0.64462890625,,25,0.61318359375
26,0.7166015625,,26,0.665625,,26,0.63958984375,,26,0.6057421875
27,0.7103125,,27,0.6604296875,,27,0.63587890625,,27,0.6008984375
28,0.70359375,,28,0.6544140625,,28,0.6308203125,,28,0.5961328125
29,0.6969921875,,29,0.6484765625,,29,0.6272265625,,29,0.5921875
30,0.6915625,,30,0.64390625,,30,0.6228515625,,30,0.586875
31,0.688125,,31,0.6408984375,,31,0.61802734375,,31,0.580625
32,0.6818359375,,32,0.635625,,32,0.6134375,,32,0.57640625
33,0.678125,,33,0.630234375,,33,0.60765625,,33,0.57302734375
34,0.6745703125,,34,0.624921875,,34,0.60095703125,,34,0.57048828125
35,0.670390625,,35,0.621328125,,35,0.59576171875,,35,0.56634765625
36,0.66578125,,36,0.6174609375,,36,0.59091796875,,36,0.561328125
37,0.66078125,,37,0.613359375,,37,0.58697265625,,37,0.55923828125
38,0.657578125,,38,0.611171875,,38,0.58244140625,,38,0.5535546875
39,0.6546484375,,39,0.60734375,,39,0.57859375,,39,0.54880859375
40,0.651640625,,40,0.603359375,,40,0.57525390625,,40,0.5444140625
41,0.64859375,,41,0.5981640625,,41,0.57396484375,,41,0.54025390625
42,0.6466015625,,42,0.5942578125,,42,0.5697265625,,42,0.536015625
43,0.64203125,,43,0.5919140625,,43,0.56712890625,,43,0.53208984375
44,0.6378515625,,44,0.58828125,,44,0.5655078125,,44,0.530546875
45,0.6341796875,,45,0.5859375,,45,0.56099609375,,45,0.52859375
46,0.6325390625,,46,0.581484375,,46,0.55869140625,,46,0.5256640625
47,0.6281640625,,47,0.578984375,,47,0.55658203125,,47,0.52416015625
48,0.6251171875,,48,0.5769921875,,48,0.5538671875,,48,0.520703125
49,0.6246875,,49,0.5755859375,,49,0.55025390625,,49,0.51859375
50,0.6218359375,,50,0.572421875,,50,0.547890625,,50,0.51595703125
51,0.618828125,,51,0.5701953125,,51,0.54462890625,,51,0.51390625
52,0.6152734375,,52,0.568359375,,52,0.54224609375,,52,0.51197265625
53,0.612265625,,53,0.5669140625,,53,0.5406640625,,53,0.50982421875
54,0.611484375,,54,0.565546875,,54,0.537666015625,,54,0.50759765625
55,0.6098828125,,55,0.56505859375,,55,0.535185546875,,55,0.5060546875
56,0.60765625,,56,0.56408203125,,56,0.5323828125,,56,0.5015625
57,0.60625,,57,0.56123046875,,57,0.5312109375,,57,0.496875
58,0.604375,,58,0.5587109375,,58,0.52810546875,,58,0.4951953125
59,0.6023046875,,59,0.5569921875,,59,0.5258984375,,59,0.4934375
60,0.5976953125,,60,0.555546875,,60,0.523427734375,,60,0.491201171875
61,0.5959765625,,61,0.5517578125,,61,0.51994140625,,61,0.48900390625
62,0.5927734375,,62,0.54947265625,,62,0.519208984375,,62,0.48984375
63,0.5904296875,,63,0.54744140625,,63,0.516669921875,,63,0.48837890625
64,0.588125,,64,0.54599609375,,64,0.5152734375,,64,0.4844921875
65,0.5871484375,,65,0.54373046875,,65,0.51435546875,,65,0.484609375
66,0.5872265625,,66,0.5438671875,,66,0.51296875,,66,0.48443359375
67,0.5848046875,,67,0.542578125,,67,0.51177734375,,67,0.48349609375
68,0.5839453125,,68,0.53826171875,,68,0.50966796875,,68,0.48287109375
69,0.583828125,,69,0.53712890625,,69,0.50748046875,,69,0.47916015625
70,0.581015625,,70,0.53548828125,,70,0.5059765625,,70,0.4762109375
71,0.580234375,,71,0.533046875,,71,0.50439453125,,71,0.47484375
72,0.57625,,72,0.53169921875,,72,0.50376953125,,72,0.47298828125
73,0.5757421875,,73,0.5298828125,,73,0.500859375,,73,0.47046875
74,0.5726953125,,74,0.52845703125,,74,0.5001953125,,74,0.468046875
75,0.5704296875,,75,0.52560546875,,75,0.49794921875,,75,0.46697265625
76,0.569921875,,76,0.523671875,,76,0.496201171875,,76,0.46697265625
77,0.5673046875,,77,0.5230859375,,77,0.496640625,,77,0.466953125
78,0.5665625,,78,0.5222265625,,78,0.49615234375,,78,0.46541015625
79,0.5627734375,,79,0.5205859375,,79,0.49431640625,,79,0.46541015625
80,0.5612109375,,80,0.51876953125,,80,0.4920703125,,80,0.46109375
81,0.558359375,,81,0.51859375,,81,0.4896484375,,81,0.458984375
82,0.557734375,,82,0.51642578125,,82,0.4873828125,,82,0.45537109375
83,0.5555078125,,83,0.515859375,,83,0.486171875,,83,0.452109375
84,0.55427734375,,84,0.51404296875,,84,0.48310546875,,84,0.450234375
85,0.5534375,,85,0.5128515625,,85,0.4825,,85,0.44791015625
86,0.5503125,,86,0.5125,,86,0.48138671875,,86,0.445546875
87,0.5487890625,,87,0.51060546875,,87,0.4791015625,,87,0.44259765625
88,0.5477734375,,88,0.5105078125,,88,0.4771875,,88,0.43861328125
89,0.5453125,,89,0.51087890625,,89,0.476181640625,,89,0.4376953125
90,0.5451171875,,90,0.5108203125,,90,0.4740625,,90,0.43787109375
91,0.5443359375,,91,0.5094140625,,91,0.47478515625,,91,0.43833984375
92,0.5424609375,,92,0.50822265625,,92,0.473681640625,,92,0.43595703125
93,0.5390625,,93,0.50654296875,,93,0.47267578125,,93,0.4358984375
94,0.536875,,94,0.50591796875,,94,0.470859375,,94,0.4325
95,0.5358984375,,95,0.50509765625,,95,0.47001953125,,95,0.43138671875
96,0.5345703125,,96,0.5026171875,,96,0.468212890625,,96,0.42947265625
97,0.5333984375,,97,0.5019921875,,97,0.467568359375,,97,0.43044921875
98,0.53294921875,,98,0.4999609375,,98,0.4673828125,,98,0.42837890625
99,0.534296875,,99,0.4996484375,,99,0.46578125,,99,0.42755859375
100,0.53357421875,,100,0.4976953125,,100,0.46466796875,,100,0.42431640625
101,0.5303125,,101,0.495390625,,101,0.46169921875,,101,0.42365234375
102,0.52765625,,102,0.49296875,,102,0.4610546875,,102,0.42322265625
103,0.5265234375,,103,0.494140625,,103,0.4610546875,,103,0.419658203125
104,0.5261328125,,104,0.4915234375,,104,0.46173828125,,104,0.41904296875
105,0.5257421875,,105,0.48927734375,,105,0.46140625,,105,0.418828125
106,0.524765625,,106,0.48802734375,,106,0.4606640625,,106,0.41771484375
107,0.5210546875,,107,0.48705078125,,107,0.457109375,,107,0.416875
108,0.5182421875,,108,0.48748046875,,108,0.45421875,,108,0.41826171875
109,0.5153125,,109,0.48564453125,,109,0.45275390625,,109,0.417607421875
110,0.51275390625,,110,0.4860546875,,110,0.4512109375,,110,0.415
111,0.51080078125,,111,0.48490234375,,111,0.45041015625,,111,0.41474609375
112,0.50884765625,,112,0.4813671875,,112,0.450224609375,,112,0.41349609375
113,0.50830078125,,113,0.47876953125,,113,0.44849609375,,113,0.413603515625
114,0.5069921875,,114,0.47705078125,,114,0.44716796875,,114,0.413525390625
115,0.50791015625,,115,0.4759765625,,115,0.4453125,,115,0.41369140625
116,0.506875,,116,0.4760546875,,116,0.44615234375,,116,0.4135546875
117,0.50703125,,117,0.4748828125,,117,0.44501953125,,117,0.413115234375
118,0.5069921875,,118,0.4735546875,,118,0.4440625,,118,0.408818359375
119,0.50435546875,,119,0.47388671875,,119,0.44224609375,,119,0.406298828125
120,0.50451171875,,120,0.473203125,,120,0.4403515625,,120,0.405791015625
121,0.50162109375,,121,0.4713671875,,121,0.439765625,,121,0.40509765625
122,0.50130859375,,122,0.47130859375,,122,0.44025390625,,122,0.40306640625
123,0.49994140625,,123,0.4705078125,,123,0.4401171875,,123,0.401064453125
124,0.49890625,,124,0.4697265625,,124,0.43970703125,,124,0.40017578125
125,0.4972265625,,125,0.4701171875,,125,0.43654296875,,125,0.400615234375
126,0.4964453125,,126,0.46712890625,,126,0.436630859375,,126,0.400751953125
127,0.495546875,,127,0.46626953125,,127,0.43865234375,,127,0.40046875
128,0.49404296875,,128,0.4667578125,,128,0.43640625,,128,0.400146484375
129,0.493359375,,129,0.46615234375,,129,0.43509765625,,129,0.399384765625
130,0.4923828125,,130,0.46494140625,,130,0.43333984375,,130,0.39935546875
131,0.49044921875,,131,0.46421875,,131,0.43255859375,,131,0.398974609375
132,0.49033203125,,132,0.46439453125,,132,0.4316015625,,132,0.397685546875
133,0.48841796875,,133,0.463984375,,133,0.42982421875,,133,0.39908203125
134,0.488515625,,134,0.462109375,,134,0.42947265625,,134,0.398232421875
135,0.48666015625,,135,0.46072265625,,135,0.427138671875,,135,0.39837890625
136,0.48609375,,136,0.45904296875,,136,0.427783203125,,136,0.397841796875
137,0.4853515625,,137,0.45900390625,,137,0.428310546875,,137,0.3967578125
138,0.48517578125,,138,0.45873046875,,138,0.425810546875,,138,0.397138671875
139,0.4829296875,,139,0.45935546875,,139,0.4246875,,139,0.39501953125
140,0.48318359375,,140,0.4597265625,,140,0.42525390625,,140,0.39423828125
141,0.48234375,,141,0.4612890625,,141,0.42330078125,,141,0.393505859375
142,0.4823046875,,142,0.46197265625,,142,0.422548828125,,142,0.394951171875
143,0.48380859375,,143,0.46078125,,143,0.422236328125,,143,0.394892578125
144,0.482734375,,144,0.46017578125,,144,0.42267578125,,144,0.393935546875
145,0.4813671875,,145,0.459375,,145,0.423046875,,145,0.394013671875
146,0.480078125,,146,0.45765625,,146,0.42259765625,,146,0.3935546875
147,0.4799609375,,147,0.4550390625,,147,0.421455078125,,147,0.39041015625
148,0.48009765625,,148,0.4555859375,,148,0.4206640625,,148,0.390302734375
149,0.47869140625,,149,0.45505859375,,149,0.420322265625,,149,0.388994140625


==> paper_figures/llama3_advbench.csv <==
iteration,exit_15,exit_18,exit_21,exit_full
0,2.44125,1.6953125,1.662265625,1.31734375
1,2.34953125,1.6303125,1.59234375,1.2715625
2,2.28671875,1.5903125,1.53375,1.232421875
3,2.239375,1.554609375,1.49015625,1.2021875
4,2.19953125,1.520078125,1.456171875,1.1721875
5,2.16296875,1.49046875,1.4253125,1.148515625
6,2.12828125,1.464921875,1.39765625,1.128828125
7,2.1025,1.447890625,1.37453125,1.108203125
8,2.08015625,1.428828125,1.353984375,1.0915625
9,2.05703125,1.411875,1.33171875,1.072265625
10,2.03515625,1.395,1.310625,1.0490625
11,2.01109375,1.377890625,1.2909375,1.0306640625
12,1.99234375,1.36140625,1.27625,1.0077734375
13,1.97390625,1.34671875,1.2628125,0.9898046875
14,1.9578125,1.336875,1.24546875,0.9737109375
15,1.94125,1.323046875,1.23,0.957890625
16,1.92609375,1.311328125,1.2209375,0.947265625
17,1.9096875,1.298515625,1.20984375,0.93390625
18,1.89375,1.289140625,1.19921875,0.9221875
19,1.8821875,1.280390625,1.188828125,0.913125
20,1.869375,1.27328125,1.176640625,0.8986328125
21,1.8603125,1.260234375,1.169140625,0.887265625
22,1.84703125,1.251796875,1.15953125,0.8788671875
23,1.83859375,1.24078125,1.153203125,0.8737890625
24,1.8234375,1.231171875,1.14703125,0.8707421875
25,1.81734375,1.226171875,1.14125,0.86140625
26,1.8103125,1.217734375,1.13578125,0.8557421875
27,1.80421875,1.215859375,1.130234375,0.8458984375
28,1.79953125,1.213046875,1.128671875,0.8384765625
29,1.788125,1.208984375,1.12234375,0.833203125
30,1.7803125,1.20484375,1.117734375,0.8255859375
31,1.7728125,1.2009375,1.114140625,0.8155078125
32,1.7675,1.19578125,1.107890625,0.8080078125
33,1.76375,1.1915625,1.104609375,0.802578125
34,1.75375,1.187265625,1.100234375,0.79609375
35,1.7490625,1.18421875,1.094921875,0.790546875
36,1.744375,1.175703125,1.089609375,0.7842578125
37,1.74046875,1.17171875,1.08640625,0.776875
38,1.73765625,1.169453125,1.08359375,0.7704296875
39,1.73375,1.165390625,1.07859375,0.7646484375
40,1.72671875,1.162109375,1.074296875,0.7561328125
41,1.72390625,1.15703125,1.0684375,0.7515234375
42,1.720625,1.154453125,1.06453125,0.745390625
43,1.7171875,1.15265625,1.061640625,0.73953125
44,1.70984375,1.14859375,1.059765625,0.7363671875
45,1.70921875,1.147109375,1.054453125,0.73234375
46,1.706875,1.140234375,1.053828125,0.7283984375
47,1.703125,1.1371875,1.052890625,0.724296875
48,1.7015625,1.136875,1.049375,0.717265625
49,1.69453125,1.135625,1.045546875,0.7114453125
50,1.68578125,1.13265625,1.039765625,0.7062890625
51,1.68,1.129453125,1.036015625,0.6998046875
52,1.68015625,1.12890625,1.031484375,0.6996484375
53,1.675,1.125859375,1.03015625,0.6991015625
54,1.6721875,1.120859375,1.02734375,0.6946875
55,1.6715625,1.1175,1.0278125,0.6953125
56,1.67015625,1.116796875,1.02203125,0.69078125
57,1.66734375,1.115,1.0184375,0.6858203125
58,1.66390625,1.111796875,1.015,0.68734375
59,1.665625,1.1103125,1.013203125,0.6829296875
60,1.66390625,1.111640625,1.013359375,0.6797265625
61,1.6634375,1.108359375,1.009375,0.6775
62,1.66,1.110234375,1.00859375,0.6771875
63,1.6596875,1.10953125,1.00734375,0.6721875
64,1.65734375,1.107265625,1.007734375,0.6717578125
65,1.65296875,1.10546875,1.00515625,0.668359375
66,1.65078125,1.1059375,1.00234375,0.6680859375
67,1.64796875,1.1025,0.998515625,0.6657421875
68,1.64578125,1.10125,0.998203125,0.661484375
69,1.64265625,1.100703125,0.9975,0.6580859375
70,1.63859375,1.0965625,0.9959375,0.6593359375
71,1.63859375,1.0925,0.995390625,0.6550390625
72,1.63796875,1.091328125,0.99359375,0.65140625
73,1.63828125,1.088359375,0.991640625,0.650859375
74,1.6346875,1.089765625,0.98953125,0.649921875
75,1.6284375,1.087109375,0.986875,0.6465234375
76,1.62671875,1.086796875,0.987734375,0.64046875
77,1.62640625,1.086171875,0.98640625,0.6375390625
78,1.62375,1.08109375,0.985234375,0.63453125
79,1.62453125,1.07546875,0.98421875,0.633828125
80,1.62375,1.0759375,0.984375,0.6301171875
81,1.6228125,1.074453125,0.978828125,0.6261328125
82,1.623125,1.071953125,0.975234375,0.6254296875
83,1.62015625,1.072265625,0.974453125,0.621484375
84,1.61359375,1.07109375,0.973828125,0.61875
85,1.61296875,1.070859375,0.973203125,0.6151171875
86,1.6140625,1.070625,0.97078125,0.61078125
87,1.607265625,1.07,0.9666796875,0.607421875
88,1.6096875,1.068671875,0.966640625,0.6076953125
89,1.60765625,1.065703125,0.96734375,0.601328125
90,1.60890625,1.063515625,0.96484375,0.598203125
91,1.60625,1.062734375,0.964765625,0.5936328125
92,1.60640625,1.062265625,0.9595703125,0.595859375
93,1.60453125,1.05984375,0.9591015625,0.5930078125
94,1.6053125,1.0584375,0.9591796875,0.593046875
95,1.6021875,1.059609375,0.9603125,0.5951953125
96,1.60171875,1.055859375,0.958203125,0.5930078125
97,1.60234375,1.057421875,0.9573828125,0.58953125
98,1.59953125,1.0546875,0.9559375,0.5851953125
99,1.59703125,1.0503125,0.95484375,0.586015625
100,1.59375,1.05,0.9498828125,0.583203125
101,1.5921875,1.0490625,0.9479296875,0.581640625
102,1.5921875,1.04609375,0.9478515625,0.578515625
103,1.58828125,1.046484375,0.9459765625,0.5774609375
104,1.583671875,1.048125,0.946171875,0.57455078125
105,1.5834375,1.0490625,0.944921875,0.57568359375
106,1.583125,1.043515625,0.943046875,0.57755859375
107,1.57953125,1.046640625,0.941640625,0.5753515625
108,1.580078125,1.04546875,0.9435546875,0.5712109375
109,1.578125,1.047421875,0.9387109375,0.56927734375
110,1.5771875,1.044609375,0.938671875,0.56880859375
111,1.57875,1.045703125,0.94203125,0.56876953125
112,1.57390625,1.04390625,0.9366015625,0.5652734375
113,1.576875,1.043125,0.93125,0.5629296875
114,1.57515625,1.040234375,0.9327734375,0.563125
115,1.570859375,1.040390625,0.9311328125,0.5620703125
116,1.56828125,1.041640625,0.934921875,0.5612890625
117,1.56578125,1.0384375,0.9346875,0.556875
118,1.56734375,1.03890625,0.9326171875,0.556796875
119,1.5696875,1.035078125,0.931640625,0.5545703125
120,1.565078125,1.03421875,0.92828125,0.5519921875
121,1.563984375,1.036015625,0.9265625,0.551484375
122,1.55828125,1.03421875,0.9249609375,0.551484375
123,1.555859375,1.033515625,0.927890625,0.55099609375
124,1.558125,1.033046875,0.9252734375,0.55185546875
125,1.560859375,1.030625,0.921640625,0.5477734375
126,1.55953125,1.031875,0.9201171875,0.548046875
127,1.558515625,1.0278125,0.9207421875,0.54609375
128,1.556953125,1.03109375,0.9229296875,0.54431640625
129,1.55484375,1.02671875,0.9219921875,0.5419921875
130,1.55109375,1.028515625,0.9221875,0.54337890625
131,1.5490625,1.027734375,0.923515625,0.54326171875
132,1.546875,1.027265625,0.921796875,0.54150390625
133,1.546875,1.0296875,0.9174609375,0.5394140625
134,1.5453125,1.028203125,0.91609375,0.53873046875
135,1.54796875,1.02765625,0.914609375,0.537734375
136,1.5446875,1.02640625,0.9125,0.538125
137,1.54625,1.028203125,0.9090625,0.5369140625
138,1.5446875,1.02640625,0.9108984375,0.53384765625
139,1.5428125,1.0265625,0.909765625,0.530625
140,1.5384375,1.028828125,0.908359375,0.528203125
141,1.536875,1.027734375,0.9091015625,0.52900390625
142,1.534609375,1.02625,0.9064453125,0.5287890625
143,1.533125,1.02625,0.9071875,0.5273046875
144,1.53171875,1.026796875,0.90671875,0.52599609375
145,1.530390625,1.026640625,0.9059765625,0.525546875
146,1.532890625,1.026953125,0.908515625,0.52271484375
147,1.533046875,1.023515625,0.9098046875,0.522421875
148,1.53171875,1.02140625,0.90625,0.52185546875
149,1.53046875,1.021171875,0.9055078125,0.52095703125


==> paper_figures/llama3_harmbench.csv <==
iteration,exit_15,exit_18,exit_21,exit_full
0,2.69015625,1.835390625,1.74265625,1.12296875
1,2.61703125,1.78765625,1.6853125,1.08296875
2,2.56453125,1.75265625,1.63859375,1.053125
3,2.51953125,1.71875,1.600703125,1.02453125
4,2.48359375,1.69296875,1.571328125,0.997734375
5,2.4528125,1.66921875,1.546953125,0.9756640625
6,2.4259375,1.647421875,1.52359375,0.9538671875
7,2.3975,1.630703125,1.505078125,0.933984375
8,2.3746875,1.615078125,1.48984375,0.919375
9,2.3546875,1.597109375,1.474921875,0.901875
10,2.33796875,1.58203125,1.45609375,0.8876171875
11,2.3240625,1.56578125,1.446484375,0.8729296875
12,2.30671875,1.55375,1.434375,0.8619140625
13,2.2909375,1.53875,1.422421875,0.848203125
14,2.28046875,1.529140625,1.409296875,0.834609375
15,2.2690625,1.518359375,1.3978125,0.8241796875
16,2.25515625,1.509375,1.388203125,0.8085546875
17,2.245625,1.50109375,1.37875,0.793125
18,2.2340625,1.4921875,1.370078125,0.7831640625
19,2.22140625,1.48078125,1.360625,0.7740625
20,2.21515625,1.473203125,1.352109375,0.768359375
21,2.20859375,1.462890625,1.346015625,0.7609375
22,2.19703125,1.45453125,1.335546875,0.7528515625
23,2.19078125,1.448984375,1.32953125,0.747109375
24,2.18703125,1.440390625,1.32265625,0.737109375
25,2.17671875,1.4346875,1.31484375,0.7292578125
26,2.17015625,1.426484375,1.311875,0.7225
27,2.16359375,1.42,1.302734375,0.714453125
28,2.15578125,1.4128125,1.297109375,0.7077734375
29,2.14828125,1.407109375,1.288515625,0.7033984375
30,2.1440625,1.402578125,1.2834375,0.699921875
31,2.140625,1.397578125,1.277890625,0.693671875
32,2.13515625,1.3928125,1.27359375,0.688828125
33,2.12578125,1.38796875,1.27078125,0.68390625
34,2.1209375,1.38609375,1.268125,0.680234375
35,2.1159375,1.381015625,1.261015625,0.6771484375
36,2.113125,1.37921875,1.2590625,0.6723828125
37,2.1109375,1.377734375,1.25390625,0.66328125
38,2.10703125,1.372109375,1.247578125,0.658984375
39,2.10578125,1.36921875,1.242109375,0.6563671875
40,2.1015625,1.36515625,1.2365625,0.6519140625
41,2.0984375,1.36125,1.23203125,0.6469140625
42,2.09625,1.35859375,1.22921875,0.6459765625
43,2.09375,1.360078125,1.22296875,0.6429296875
44,2.09125,1.3546875,1.22140625,0.64078125
45,2.08890625,1.35203125,1.214453125,0.6348828125
46,2.0878125,1.34796875,1.2084375,0.6313671875
47,2.08359375,1.346015625,1.20453125,0.62921875
48,2.08171875,1.34625,1.201328125,0.6273046875
49,2.07734375,1.3425,1.19734375,0.6226171875
50,2.07578125,1.338515625,1.19796875,0.6220703125
51,2.07359375,1.335078125,1.196796875,0.620234375
52,2.06828125,1.3309375,1.194453125,0.6173828125
53,2.06671875,1.328671875,1.19125,0.6146875
54,2.06203125,1.327890625,1.18875,0.609921875
55,2.06421875,1.325625,1.18703125,0.6058984375
56,2.0553125,1.3240625,1.18640625,0.60509765625
57,2.05109375,1.32046875,1.182734375,0.60431640625
58,2.04953125,1.32125,1.1796875,0.6051171875
59,2.04734375,1.317734375,1.17796875,0.6034375
60,2.04171875,1.313359375,1.176171875,0.5993359375
61,2.03734375,1.314453125,1.17453125,0.5969140625
62,2.03671875,1.311015625,1.175390625,0.5990234375
63,2.03421875,1.308828125,1.1690625,0.5950390625
64,2.03484375,1.305,1.165703125,0.5956640625
65,2.03171875,1.304765625,1.163125,0.5948046875
66,2.02890625,1.300859375,1.162109375,0.59138671875
67,2.02265625,1.3,1.160390625,0.59123046875
68,2.019375,1.2965625,1.1575,0.58857421875
69,2.015,1.29484375,1.155546875,0.5890625
70,2.0134375,1.293359375,1.1546875,0.58466796875
71,2.01109375,1.292421875,1.151484375,0.58359375
72,2.011875,1.29078125,1.15015625,0.5815625
73,2.009375,1.28484375,1.147578125,0.5796875
74,2.01234375,1.283828125,1.14578125,0.57671875
75,2.00921875,1.2815625,1.144140625,0.57224609375
76,2.00796875,1.28203125,1.1421875,0.57046875
77,2.005625,1.280625,1.141484375,0.5730859375
78,2.003125,1.27921875,1.14,0.57083984375
79,2.0015625,1.27609375,1.138984375,0.5693359375
80,2.0003125,1.273203125,1.1375,0.56794921875
81,1.99578125,1.273984375,1.136796875,0.56623046875
82,1.99359375,1.274140625,1.135390625,0.56724609375
83,1.991875,1.27359375,1.137421875,0.56251953125
84,1.9909375,1.2725,1.134609375,0.56197265625
85,1.98796875,1.27078125,1.13171875,0.5594921875
86,1.98890625,1.27,1.131796875,0.55984375
87,1.98875,1.2675,1.128984375,0.558828125
88,1.98671875,1.26390625,1.12875,0.55724609375
89,1.98453125,1.258359375,1.1275,0.55943359375
90,1.98265625,1.2609375,1.126015625,0.55736328125
91,1.97859375,1.261875,1.123984375,0.5559375
92,1.97703125,1.2578125,1.12078125,0.5550390625
93,1.97578125,1.25609375,1.11859375,0.5520703125
94,1.976875,1.253828125,1.118359375,0.55037109375
95,1.97484375,1.254296875,1.116171875,0.5494921875
96,1.97296875,1.25453125,1.11703125,0.54791015625
97,1.970625,1.254296875,1.112578125,0.54904296875
98,1.96734375,1.249921875,1.11015625,0.54732421875
99,1.96796875,1.246796875,1.11,0.54517578125
100,1.96734375,1.246484375,1.111640625,0.5439453125
101,1.96546875,1.246796875,1.10984375,0.54296875
102,1.96375,1.247890625,1.109140625,0.54265625
103,1.96203125,1.24765625,1.10890625,0.54009765625
104,1.9584375,1.246875,1.108046875,0.540703125
105,1.95625,1.24359375,1.1078125,0.5368359375
106,1.9540625,1.242578125,1.1071875,0.536796875
107,1.953125,1.241328125,1.10390625,0.53826171875
108,1.94859375,1.24203125,1.102109375,0.5373046875
109,1.95171875,1.238984375,1.1008203125,0.53513671875
110,1.94828125,1.240234375,1.10078125,0.53529296875
111,1.94671875,1.238125,1.099453125,0.5341796875
112,1.9440625,1.239375,1.0983203125,0.53259765625
113,1.93984375,1.239453125,1.0982421875,0.53388671875
114,1.93984375,1.239765625,1.0979296875,0.53169921875
115,1.93671875,1.24125,1.09625,0.5319921875
116,1.93765625,1.238984375,1.094375,0.52765625
117,1.93671875,1.23859375,1.09546875,0.5263671875
118,1.934375,1.238125,1.094609375,0.52689453125
119,1.938125,1.23484375,1.090390625,0.52640625
120,1.934375,1.23453125,1.0894140625,0.52486328125
121,1.9325,1.232109375,1.0911328125,0.52373046875
122,1.9303125,1.231953125,1.0915234375,0.52333984375
123,1.93078125,1.232109375,1.0877734375,0.52259765625
124,1.9284375,1.228359375,1.086171875,0.519765625
125,1.9290625,1.228125,1.082421875,0.5201953125
126,1.92703125,1.230078125,1.080078125,0.51876953125
127,1.92578125,1.226875,1.080390625,0.5202734375
128,1.92515625,1.22640625,1.08078125,0.51916015625
129,1.9259375,1.2253125,1.08046875,0.5188671875
130,1.92421875,1.226328125,1.0786328125,0.519375
131,1.9228125,1.227734375,1.07984375,0.5169921875
132,1.92125,1.223515625,1.0766796875,0.5173828125
133,1.9196875,1.2221875,1.0770703125,0.515078125
134,1.91859375,1.22015625,1.0748046875,0.51287109375
135,1.918125,1.22203125,1.0733203125,0.51330078125
136,1.91734375,1.221171875,1.071171875,0.51416015625
137,1.9171875,1.21828125,1.0716015625,0.51490234375
138,1.9175,1.217265625,1.0680859375,0.5127734375
139,1.91390625,1.21734375,1.06703125,0.51142578125
140,1.91140625,1.2115625,1.06609375,0.51158203125
141,1.910625,1.2109375,1.0657421875,0.51107421875
142,1.90796875,1.21046875,1.0675,0.51083984375
143,1.9028125,1.21125,1.06890625,0.5084765625
144,1.89921875,1.208359375,1.064921875,0.50646484375
145,1.901875,1.2065625,1.06625,0.5061328125
146,1.898125,1.205234375,1.0635546875,0.50236328125
147,1.89953125,1.206953125,1.061796875,0.50189453125
148,1.900625,1.2009375,1.059375,0.5008984375
149,1.90375,1.202890625,1.0566015625,0.500703125

